Exploring the effectiveness of surrogate-assisted evolutionary algorithms on the batch processing problem

Real-world optimisation problems typically have objective functions which cannot be expressed analytically. These optimisation problems are evaluated through expensive physical experiments or simulations. Cheap approximations of the objective function can reduce the computational requirements for solving these expensive optimisation problems. These cheap approximations may be machine learning or statistical models and are known as surrogate models. This paper introduces a simulation of a well-known batch processing problem in the literature. Evolutionary algorithms such as Genetic Algorithm (GA), Differential Evolution (DE) are used to find the optimal schedule for the simulation. We then compare the quality of solutions obtained by the surrogate-assisted versions of the algorithms against the baseline algorithms. Surrogate-assistance is achieved through Probablistic Surrogate-Assisted Framework (PSAF). The results highlight the potential for improving baseline evolutionary algorithms through surrogates. For different time horizons, the solutions are evaluated with respect to several quality indicators. It is shown that the PSAF assisted GA (PSAF-GA) and PSAF-assisted DE (PSAF-DE) provided improvement in some time horizons. In others, they either maintained the solutions or showed some deterioration. The results also highlight the need to tune the hyper-parameters used by the surrogate-assisted framework, as the surrogate, in some instances, shows some deterioration over the baseline algorithm.

==> Plot_data/168_DE.csv <==
gens,OV
1,3405.5555555555557
2,3406.9444444444443
3,3408.3333333333335
4,3409.722222222222
5,3412.5
6,3416.6666666666665
7,3416.6666666666665
8,3416.6666666666665
9,3416.6666666666665
10,3416.6666666666665
11,3416.6666666666665
12,3419.4444444444443
13,3420.8333333333335
14,3422.222222222222
15,3423.6111111111113


==> Plot_data/168_GA.csv <==
gens,OV
1,3397.222222222222
2,3400.0
3,3402.777777777778
4,3402.777777777778
5,3408.3333333333335
6,3413.8888888888887
7,3413.8888888888887
8,3413.8888888888887
9,3413.8888888888887
10,3413.8888888888887
11,3413.8888888888887
12,3416.6666666666665
13,3416.6666666666665
14,3416.6666666666665
15,3419.4444444444443


==> Plot_data/168_PSAF-DE.csv <==
gens,OV
1,3398.6111111111113
2,3402.0833333333335
3,3404.1666666666665
4,3406.9444444444443
5,3413.1944444444443
6,3416.6666666666665
7,3420.1388888888887
8,3420.1388888888887
9,3422.222222222222
10,3423.6111111111113
11,3424.3055555555557
12,3426.3888888888887
13,3427.0833333333335
14,3427.777777777778
15,3429.1666666666665


==> Plot_data/168_PSAF-GA.csv <==
gens,OV
1,3400.0
2,3402.777777777778
3,3405.5555555555557
4,3407.4074074074074
5,3413.8888888888887
6,3416.6666666666665
7,3419.4444444444443
8,3419.4444444444443
9,3422.222222222222
10,3423.1481481481483
11,3423.1481481481483
12,3425.925925925926
13,3426.8518518518517
14,3427.777777777778
15,3429.6296296296296


==> Plot_data/48_DE.csv <==
gens,OV
1,872.5
2,874.1666666666666
3,876.6666666666666
4,877.5
5,880.0
6,880.8333333333334
7,882.5
8,884.1666666666666
9,888.3333333333334
10,888.3333333333334
11,888.3333333333334
12,888.3333333333334
13,891.6666666666666
14,891.6666666666666
15,891.6666666666666
16,893.3333333333334
17,893.3333333333334
18,893.3333333333334
19,893.3333333333334
20,894.1666666666666


==> Plot_data/48_GA.csv <==
gens,OV
1,868.3333333333334
2,871.6666666666666
3,875.0
4,875.0
5,880.0
6,880.0
7,883.3333333333334
8,883.3333333333334
9,890.0
10,890.0
11,890.0
12,890.0
13,893.3333333333334
14,893.3333333333334
15,893.3333333333334
16,893.3333333333334
17,893.3333333333334
18,893.3333333333334
19,893.3333333333334
20,893.3333333333334


==> Plot_data/48_PSAF-DE.csv <==
gens,OV
1,869.5833333333334
2,871.25
3,873.3333333333334
4,880.8333333333334
5,882.5
6,883.3333333333334
7,884.1666666666666
8,885.0
9,890.4166666666666
10,890.8333333333334
11,890.8333333333334
12,890.8333333333334
13,892.5
14,892.5
15,892.5
16,893.75
17,893.75
18,893.75
19,893.75
20,894.1666666666666


==> Plot_data/48_PSAF-GA.csv <==
gens,OV
1,871.6666666666666
2,873.8888888888889
3,876.6666666666666
4,878.3333333333334
5,880.5555555555555
6,881.6666666666666
7,882.7777777777778
8,883.8888888888889
9,887.2222222222222
10,887.7777777777778
11,887.7777777777778
12,887.7777777777778
13,890.0
14,890.0
15,890.0
16,891.6666666666666
17,891.6666666666666
18,891.6666666666666
19,891.6666666666666
20,892.2222222222222

